Atlases Are Already Inside: Recovering Population Templates from Pretrained Diffusion Models

We present a new inference-time sampler for diffusion models that gives a pretrained model a capability it was never trained for: constructing the atlas of the population it synthesizes. The sampler converges from every random seed to the population's central anatomy, which we call the \emph{intrinsic atlas}. The advantage is threefold. (1) It requires no retraining. A diffusion model that has already learned a coherent population, including the released ones, yields its atlas in a single inference pass without involving deformable registration. (2) It applies to multiple domains, such as brain MRI, chest X-ray, faces, and 3D shapes. (3) It extends to subpopulations. One age-conditioned model gives an atlas at any age in its training range, and the resulting family reproduces the CSF expansion of healthy aging. Evaluated as a registration target, the intrinsic atlas is best or second-best on every dataset against classical and learned templates, and the most central template on held-out brain MRI cohorts. Atlas construction can be reframed as a byproduct of generative modeling: a diffusion model is a learned representation of population structure, and the atlas is what it already contains.

==> figures/funnel/mean_xt.dat <==
step s0 s1 s2 s3 s4 s5 u0 u1 u2 u3 u4 u5
0 -67.0992 448.5186 -298.5409 596.1626 -389.0704 -289.9706 -1.83314 2.65275 -2.47646 2.77609 -2.59114 -2.46385
1 -0.6668 4.4711 -2.9769 5.9537 -3.8791 -2.9021 -0.22187 0.73808 -0.59954 0.84222 -0.68834 -0.59130
2 -0.3450 2.3118 -1.5391 3.0770 -2.0047 -1.5000 -0.12871 0.52007 -0.40467 0.61034 -0.47781 -0.39795
3 -0.2374 1.5906 -1.0588 2.1166 -1.3791 -1.0319 -0.09252 0.41341 -0.31360 0.49368 -0.37641 -0.30791
4 -0.1835 1.2289 -0.8179 1.6350 -1.0653 -0.7972 -0.07315 0.34809 -0.25957 0.42078 -0.31498 -0.25460
5 -0.1507 1.0097 -0.6720 1.3433 -0.8752 -0.6551 -0.06097 0.30314 -0.22324 0.36983 -0.27305 -0.21883
6 -0.1287 0.8623 -0.5739 1.1471 -0.7473 -0.5595 -0.05257 0.27004 -0.19698 0.33185 -0.24237 -0.19298
7 -0.1129 0.7566 -0.5036 1.0064 -0.6557 -0.4909 -0.04646 0.24466 -0.17713 0.30243 -0.21897 -0.17344
8 -0.1010 0.6770 -0.4507 0.9007 -0.5867 -0.4393 -0.04179 0.22455 -0.16158 0.27891 -0.20050 -0.15814
9 -0.0917 0.6146 -0.4092 0.8176 -0.5326 -0.3988 -0.03810 0.20807 -0.14897 0.25951 -0.18543 -0.14575
10 -0.0841 0.5640 -0.3755 0.7503 -0.4887 -0.3659 -0.03508 0.19423 -0.13847 0.24311 -0.17281 -0.13542
11 -0.0779 0.5220 -0.3476 0.6945 -0.4523 -0.3387 -0.03257 0.18241 -0.12956 0.22904 -0.16207 -0.12667
12 -0.0726 0.4866 -0.3241 0.6474 -0.4217 -0.3157 -0.03043 0.17219 -0.12190 0.21680 -0.15280 -0.11915
13 -0.0681 0.4563 -0.3039 0.6071 -0.3954 -0.2960 -0.02859 0.16324 -0.11524 0.20604 -0.14470 -0.11261
14 -0.0641 0.4300 -0.2864 0.5721 -0.3726 -0.2790 -0.02699 0.15533 -0.10937 0.19648 -0.13755 -0.10685
15 -0.0607 0.4069 -0.2710 0.5414 -0.3526 -0.2640 -0.02558 0.14825 -0.10415 0.18791 -0.13117 -0.10173
16 -0.0576 0.3864 -0.2574 0.5141 -0.3348 -0.2507 -0.02433 0.14188 -0.09947 0.18017 -0.12543 -0.09715
17 -0.0549 0.3681 -0.2452 0.4898 -0.3190 -0.2388 -0.02321 0.13611 -0.09524 0.17313 -0.12023 -0.09300
18 -0.0524 0.3516 -0.2342 0.4679 -0.3047 -0.2281 -0.02220 0.13085 -0.09140 0.16669 -0.11551 -0.08924
19 -0.0502 0.3367 -0.2243 0.4481 -0.2918 -0.2184 -0.02128 0.12603 -0.08790 0.16079 -0.11119 -0.08580
20 -0.0482 0.3231 -0.2153 0.4300 -0.2800 -0.2096 -0.02044 0.12161 -0.08469 0.15534 -0.10722 -0.08266
21 -0.0463 0.3108 -0.2071 0.4135 -0.2693 -0.2016 -0.01967 0.11752 -0.08173 0.15031 -0.10356 -0.07976
22 -0.0446 0.2994 -0.1995 0.3984 -0.2594 -0.1942 -0.01897 0.11374 -0.07900 0.14564 -0.10018 -0.07708
23 -0.0431 0.2889 -0.1925 0.3845 -0.2503 -0.1874 -0.01832 0.11022 -0.07646 0.14128 -0.09703 -0.07460
24 -0.0416 0.2792 -0.1861 0.3716 -0.2419 -0.1811 -0.01771 0.10694 -0.07410 0.13722 -0.09410 -0.07230
25 -0.0403 0.2702 -0.1801 0.3596 -0.2341 -0.1753 -0.01716 0.10387 -0.07191 0.13341 -0.09137 -0.07015
26 -0.0390 0.2618 -0.1745 0.3485 -0.2269 -0.1699 -0.01663 0.10100 -0.06985 0.12984 -0.08881 -0.06813
27 -0.0379 0.2540 -0.1693 0.3381 -0.2201 -0.1648 -0.01615 0.09830 -0.06792 0.12648 -0.08640 -0.06625
28 -0.0368 0.2467 -0.1644 0.3284 -0.2138 -0.1601 -0.01569 0.09576 -0.06611 0.12331 -0.08414 -0.06448
29 -0.0358 0.2398 -0.1599 0.3192 -0.2078 -0.1556 -0.01526 0.09337 -0.06441 0.12032 -0.08201 -0.06281
30 -0.0348 0.2334 -0.1556 0.3107 -0.2023 -0.1514 -0.01486 0.09111 -0.06280 0.11749 -0.08000 -0.06123
31 -0.0339 0.2273 -0.1515 0.3026 -0.1970 -0.1475 -0.01448 0.08896 -0.06127 0.11480 -0.07809 -0.05975
32 -0.0330 0.2216 -0.1477 0.2950 -0.1920 -0.1438 -0.01412 0.08693 -0.05983 0.11226 -0.07629 -0.05834
33 -0.0322 0.2162 -0.1441 0.2878 -0.1873 -0.1403 -0.01378 0.08500 -0.05846 0.10983 -0.07457 -0.05700
34 -0.0315 0.2110 -0.1407 0.2809 -0.1829 -0.1369 -0.01346 0.08316 -0.05717 0.10752 -0.07295 -0.05573
35 -0.0307 0.2062 -0.1374 0.2744 -0.1787 -0.1338 -0.01315 0.08141 -0.05593 0.10532 -0.07139 -0.05452
36 -0.0301 0.2016 -0.1344 0.2683 -0.1747 -0.1308 -0.01286 0.07974 -0.05475 0.10322 -0.06991 -0.05337
37 -0.0294 0.1972 -0.1314 0.2624 -0.1708 -0.1279 -0.01259 0.07815 -0.05363 0.10121 -0.06850 -0.05227
38 -0.0288 0.1930 -0.1286 0.2568 -0.1672 -0.1252 -0.01232 0.07662 -0.05255 0.09928 -0.06715 -0.05123
39 -0.0282 0.1890 -0.1260 0.2515 -0.1637 -0.1226 -0.01207 0.07517 -0.05153 0.09744 -0.06586 -0.05022
40 -0.0276 0.1851 -0.1234 0.2464 -0.1604 -0.1201 -0.01183 0.07377 -0.05054 0.09567 -0.06462 -0.04926
41 -0.0271 0.1815 -0.1210 0.2416 -0.1573 -0.1177 -0.01160 0.07242 -0.04960 0.09397 -0.06343 -0.04834
42 -0.0265 0.1780 -0.1187 0.2369 -0.1542 -0.1155 -0.01138 0.07114 -0.04870 0.09234 -0.06229 -0.04745
43 -0.0260 0.1746 -0.1164 0.2325 -0.1513 -0.1133 -0.01117 0.06990 -0.04783 0.09077 -0.06120 -0.04661
44 -0.0256 0.1714 -0.1143 0.2282 -0.1485 -0.1112 -0.01096 0.06871 -0.04700 0.08926 -0.06014 -0.04579
45 -0.0251 0.1683 -0.1122 0.2241 -0.1459 -0.1092 -0.01076 0.06756 -0.04619 0.08781 -0.05913 -0.04501
46 -0.0247 0.1654 -0.1103 0.2201 -0.1433 -0.1073 -0.01058 0.06646 -0.04542 0.08640 -0.05816 -0.04426
47 -0.0242 0.1625 -0.1084 0.2163 -0.1408 -0.1054 -0.01040 0.06540 -0.04468 0.08505 -0.05722 -0.04353
48 -0.0238 0.1598 -0.1065 0.2127 -0.1384 -0.1037 -0.01022 0.06437 -0.04396 0.08375 -0.05631 -0.04283
49 -0.0234 0.1571 -0.1048 0.2092 -0.1362 -0.1019 -0.01006 0.06338 -0.04327 0.08248 -0.05544 -0.04215
50 -0.0230 0.1546 -0.1031 0.2058 -0.1339 -0.1003 -0.00989 0.06242 -0.04260 0.08126 -0.05459 -0.04150


==> figures/funnel/stoch_xt.dat <==
step s0 s1 s2 s3 s4 s5 u0 u1 u2 u3 u4 u5
0 -67.0992 448.5186 -298.5409 596.1626 -389.0704 -289.9706 -1.83314 2.65275 -2.47646 2.77609 -2.59114 -2.46385
1 -1.5289 5.0822 -3.0642 6.9236 -4.6398 -2.7728 -0.40294 0.78406 -0.60897 0.89892 -0.75127 -0.57667
2 -1.1696 2.6970 -2.3566 3.7945 -2.2305 -0.7348 -0.33638 0.56785 -0.52590 0.68074 -0.50926 -0.23924
3 -0.6088 2.5117 -2.1659 2.2782 -1.6027 -0.4124 -0.20651 0.54551 -0.50050 0.51564 -0.41543 -0.14995
4 -0.5892 1.2104 -1.2813 1.8203 -0.7160 -0.4442 -0.20119 0.34448 -0.35819 0.45029 -0.23451 -0.15962
5 -0.5940 1.5122 -1.7008 2.4844 -1.0249 -0.6770 -0.20248 0.40006 -0.43150 0.54213 -0.30640 -0.22453
6 -0.6543 2.0618 -2.2061 1.3002 -1.0779 0.5763 -0.21861 0.48598 -0.50597 0.36176 -0.31762 0.19763
7 -0.4447 1.3150 -1.4211 0.4166 -1.0879 1.2221 -0.15978 0.36455 -0.38401 0.15124 -0.31971 0.34677
8 -0.5444 0.7189 -0.8263 0.5941 -0.9602 1.0179 -0.18877 0.23526 -0.26158 0.20252 -0.29229 0.30490
9 -0.4303 0.7734 -0.9671 0.5907 -0.5458 0.5791 -0.15542 0.24879 -0.29382 0.20158 -0.18914 0.19841
10 0.2250 0.5071 -0.4314 0.3614 -0.8249 0.1628 0.08812 0.17815 -0.15575 0.13397 -0.26124 0.06550
11 0.2495 -0.3029 -0.6215 0.7400 -0.7676 0.7025 0.09674 -0.11493 -0.20991 0.24054 -0.24738 0.23109
12 0.7717 -0.2967 -0.8024 0.7324 -1.1629 0.7579 0.24840 -0.11284 -0.25585 0.23864 -0.33503 0.24499
13 0.6658 -0.5327 -0.6964 0.6971 -0.6814 0.5476 0.22163 -0.18546 -0.22954 0.22972 -0.22568 0.18967
14 0.5159 0.1013 -0.4430 0.2132 -1.0053 0.6180 0.18067 0.04189 -0.15928 0.08395 -0.30218 0.20897
15 0.5089 0.5002 -0.4987 -0.0514 -1.0486 0.5895 0.17866 0.17615 -0.17571 -0.02176 -0.31145 0.20127
16 0.6270 1.1315 -0.3089 -0.5854 -1.5804 0.7162 0.21139 0.32870 -0.11692 -0.20015 -0.41169 0.23457
17 0.5401 1.4401 -0.4451 -0.3520 -1.4999 0.3168 0.18755 0.38741 -0.15989 -0.13098 -0.39792 0.11951
18 0.7827 0.9906 0.0559 -0.2058 -1.9054 0.2820 0.25108 0.29899 0.02361 -0.08128 -0.46321 0.10790
19 1.2677 1.0042 -0.2999 -0.0139 -1.9939 0.0358 0.35559 0.30193 -0.11391 -0.00600 -0.47624 0.01529
20 0.9144 0.9948 -0.6079 0.2777 -1.8868 0.3078 0.28203 0.29990 -0.20627 0.10642 -0.46041 0.11656
21 0.8316 1.0672 -0.5302 0.0662 -1.5308 0.0959 0.26284 0.31539 -0.18474 0.02785 -0.40326 0.03978
22 0.7357 0.9975 -0.5111 0.7637 -1.7515 -0.2342 0.23947 0.30048 -0.17930 0.24641 -0.43957 -0.09139
23 0.3432 0.9849 -0.5680 0.8783 -1.6252 -0.0132 0.12815 0.29773 -0.19533 0.27376 -0.41916 -0.00571
24 0.2095 1.3713 -0.3972 0.2553 -1.6041 0.1651 0.08262 0.37500 -0.14524 0.09875 -0.41566 0.06637
25 0.2895 1.3702 -0.6477 0.5185 -1.6213 0.0908 0.11043 0.37478 -0.21687 0.18142 -0.41852 0.03774
26 0.0625 1.4493 -0.2439 0.1168 -1.3326 -0.0521 0.02631 0.38905 -0.09477 0.04798 -0.36784 -0.02207
27 0.4759 1.6692 -0.5949 0.0229 -1.2065 -0.3666 0.16905 0.42638 -0.20274 0.00984 -0.34370 -0.13563
28 -0.0029 1.4427 -0.4193 0.2497 -1.1057 -0.1644 -0.00127 0.38786 -0.15206 0.09681 -0.32340 -0.06612
29 -0.1877 1.3615 -0.4519 0.0902 -0.9196 0.1074 -0.07470 0.37318 -0.16193 0.03752 -0.28320 0.04432
30 -0.4139 1.2272 -0.1973 0.0297 -0.7142 0.0684 -0.15041 0.34777 -0.07819 0.01270 -0.23407 0.02875
31 -0.5519 1.5856 -0.3659 0.0999 -0.8524 0.0847 -0.19085 0.41256 -0.13542 0.04135 -0.26773 0.03530
32 -0.3631 1.9542 -0.5112 0.0075 -1.1097 0.0223 -0.13454 0.47044 -0.17931 0.00324 -0.32423 0.00958
33 -0.4922 2.1095 -0.6281 0.0344 -0.8857 -0.1379 -0.17384 0.49269 -0.21167 0.01468 -0.27547 -0.05610
34 -0.6849 2.0753 -0.8980 0.6813 -0.8125 -0.3611 -0.22658 0.48789 -0.27831 0.22563 -0.25828 -0.13389
35 -0.3847 1.8308 -0.7590 0.4904 -0.8395 -0.3380 -0.14135 0.45191 -0.24526 0.17329 -0.26470 -0.12646
36 -0.0947 1.7228 -1.0333 0.4180 -0.7247 -0.2881 -0.03930 0.43501 -0.30820 0.15168 -0.23671 -0.10995
37 -0.5354 2.0355 -0.8975 0.5347 -0.7431 -0.3941 -0.18622 0.48222 -0.27818 0.18601 -0.24133 -0.14430
38 -0.3202 1.8875 -1.3531 0.6879 -0.7162 -0.1860 -0.12063 0.46053 -0.37164 0.22734 -0.23457 -0.07407
39 -0.0821 1.7045 -1.3047 1.1285 -0.6587 -0.7875 -0.03427 0.43209 -0.36261 0.32807 -0.21976 -0.25225
40 0.2873 1.4316 -1.2388 1.1262 -0.6240 -0.9822 0.10967 0.38589 -0.35002 0.32761 -0.21060 -0.29715
41 0.2612 1.2408 -1.2434 0.8871 -0.4003 -0.7454 0.10080 0.35040 -0.35090 0.27579 -0.14623 -0.24189
42 0.1668 1.3470 -1.3398 0.5946 -0.2937 -0.4748 0.06698 0.37050 -0.36918 0.20264 -0.11182 -0.16873
43 0.2595 1.0175 -1.4177 1.0058 -0.6333 -0.2317 0.10020 0.30481 -0.38341 0.30228 -0.21307 -0.09051
44 0.0647 1.0020 -1.2260 1.0158 -0.5570 -0.2995 0.02724 0.30145 -0.34752 0.30444 -0.19229 -0.11377
45 0.3511 1.0524 -1.2804 1.0646 -0.7570 -0.4306 0.13069 0.31225 -0.35801 0.31483 -0.24477 -0.15553
46 0.2812 0.9305 -1.0173 0.9841 -0.7240 -0.4545 0.10762 0.28566 -0.30476 0.29757 -0.23654 -0.16272
47 0.2688 0.7933 -1.0191 1.1854 -0.4800 -0.7484 0.10340 0.25366 -0.30515 0.33953 -0.17028 -0.24265
48 0.1822 0.5865 -1.1302 1.1460 -0.1625 -0.6221 0.07270 0.20045 -0.32843 0.33163 -0.06539 -0.21007
49 0.2937 0.2506 -1.0506 0.9350 -0.0170 -0.4117 0.11183 0.09710 -0.31187 0.28669 -0.00730 -0.14976
50 0.3120 0.2651 -1.2444 0.6361 0.0725 -0.0412 0.11794 0.10211 -0.35111 0.21381 0.03039 -0.01754

